"Observing" Unrelaxed Clusters in Dark Matter Simulations

We present a detailed study of relaxed and unrelaxed galaxy clusters in a large dark-matter only simulation. Recent work has demonstrated clear differences between the galaxy populations in clusters which have Gaussian velocity distributions (relaxed) compared to those that do not (unrelaxed). To directly compare with observations, we identify unrelaxed clusters in the simulations using one-dimensional velocity distributions. We show that non-Gaussian clusters have had recent major mergers and enhanced rates of galaxy infall relative to systems with Gaussian velocity profiles. Furthermore, we find that the fraction of non-Gaussian clusters increases strongly with cluster mass and modestly with redshift. For comparison, we also make use of three-dimensional information available in the simulations to explore the impact of projection on observational measurements. Differences between Gaussian and non-Gaussian clusters are much stronger when three-dimensional information is considered, which demonstrates that the strength of observed trends with cluster dynamics are diluted by observed velocity information being limited to one line-of-sight.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
